Characterization of a set of small planets with TESS and CHEOPS and an analysis of photometric performance

The radius valley carries implications for how the atmospheres of small planets form and evolve, but this feature is visible only with highly precise characterizations of many small planets. We present the characterization of nine planets and one planet candidate with both NASA TESS and ESA CHEOPS observations, which adds to the overall population of planets bordering the radius valley. While four of our planets - TOI 118 b, TOI 455 b, TOI 560 b, and TOI 562 b - have already been published, we vet and validate transit signals as planetary using follow-up observations for five new TESS planets, including TOI 198 b, TOI 244 b, TOI 262 b, TOI 444 b, and TOI 470 b. While a three times increase in primary mirror size should mean that one CHEOPS transit yields an equivalent model uncertainty in transit depth as about nine TESS transits in the case that the star is equally as bright in both bands, we find that our CHEOPS transits typically yield uncertainties equivalent to between two and 12 TESS transits, averaging 5.9 equivalent transits. Therefore, we find that while our fits to CHEOPS transits provide overall lower uncertainties on transit depth and better precision relative to fits to TESS transits, our uncertainties for these fits do not always match expected predictions given photon-limited noise. We find no correlations between number of equivalent transits and any physical parameters, indicating that this behavior is not strictly systematic, but rather might be due to other factors such as in-transit gaps during CHEOPS visits or nonhomogeneous detrending of CHEOPS light curves.

==> CHEOPS_lcs_plots.txt <==
CHEOPS_lcs/TOI118_cheops.png & CHEOPS light curve for TOI 118.
CHEOPS_lcs/TOI198_cheops.png & CHEOPS light curve for TOI 198.
CHEOPS_lcs/TOI244_1st_cheops.png & First CHEOPS light curve for TOI 244.
CHEOPS_lcs/TOI244_2nd_cheops.png & Second CHEOPS light curve for TOI 244.
CHEOPS_lcs/TOI262_cheops.png & CHEOPS light curve for TOI 262.
CHEOPS_lcs/TOI444_cheops.png & CHEOPS light curve for TOI 444.
CHEOPS_lcs/TOI455_cheops.png & CHEOPS light curve for TOI 455.
CHEOPS_lcs/TOI470_cheops.png & CHEOPS light curve for TOI 470.
CHEOPS_lcs/TOI518_1st_cheops.png & First CHEOPS light curve for TOI 518.
CHEOPS_lcs/TOI518_2nd_cheops.png & Second CHEOPS light curve for TOI 518.
CHEOPS_lcs/TOI560_cheops.png & CHEOPS light curve for TOI 560.
CHEOPS_lcs/TOI562_cheops.png & CHEOPS light curve for TOI 562.


==> SED_fits_plots.txt <==
figures/toi_198_sed.pdf & SED fit for TOI-198.
figures/toi_244_sed.pdf & SED fit for TOI-244.
figures/toi_444_sed.pdf & SED fit for TOI-444.
figures/toi_470_sed.pdf & SED fit for TOI-470.
figures/toi_518_sed.pdf & SED fit for TOI-518.


==> TESS_sectors_plots.txt <==
TESS_sectors/TOI118_S1.png & TESS sector for TOI 118 (sector 1)
TESS_sectors/TOI118_S28.png & TESS sector for TOI 118 (sector 28)
TESS_sectors/TOI198_S2.png & TESS sector for TOI 198 (sector 2)
TESS_sectors/TOI198_S29.png & TESS sector for TOI 198 (sector 29)
TESS_sectors/TOI244_S2.png & TESS sector for TOI 244 (sector 2)
TESS_sectors/TOI244_S29.png & TESS sector for TOI 244 (sector 29)
TESS_sectors/TOI262_S3.png & TESS sector for TOI 262 (sector 3)
TESS_sectors/TOI262_S30.png & TESS sector for TOI 262 (sector 30)
TESS_sectors/TOI444_S4_5.png & TESS sector for TOI 444 (sectors 4 \& 5)
TESS_sectors/TOI444_S31_32.png & TESS sector for TOI 444 (sectors 31 \& 32)
TESS_sectors/TOI455_S4.png & TESS sector for TOI 455 (sector 4)
TESS_sectors/TOI455_S31.png & TESS sector for TOI 455 (sector 31)
TESS_sectors/TOI470_S6.png & TESS sector for TOI 470 (sector 6)
TESS_sectors/TOI470_S33.png & TESS sector for TOI 470 (sector 33)
TESS_sectors/TOI518_S7.png & TESS sector for TOI 518 (sector 7)
TESS_sectors/TOI560_S8.png & TESS sector for TOI 560 (sector 8)
TESS_sectors/TOI560_S34.png & TESS sector for TOI 560 (sector 35)
TESS_sectors/TOI562_S8.png & TESS sector for TOI 562 (sector 8)
TESS_sectors/TOI562_S35.png & TESS sector for TOI 562 (sector 35)


==> corner_plots.txt <==
corner_plots/TOI118_joint_corner.png & Corner plot for TOI 118 HOMEBREW joint fit.
corner_plots/TOI198_joint_corner.png & Corner plot for TOI 198 HOMEBREW joint fit.
corner_plots/TOI244_joint_corner.png & Corner plot for TOI 244 HOMEBREW joint fit.
corner_plots/TOI262_joint_corner.png & Corner plot for TOI 262 HOMEBREW joint fit.
corner_plots/TOI444_joint_corner.png & Corner plot for TOI 444 HOMEBREW joint fit.
corner_plots/TOI455_joint_corner.png & Corner plot for TOI 455 HOMEBREW joint fit.
corner_plots/TOI470_joint_corner.png & Corner plot for TOI 470 HOMEBREW joint fit.
corner_plots/TOI518_joint_corner.png & Corner plot for TOI 518 HOMEBREW joint fit.
corner_plots/TOI560_joint_corner.png & Corner plot for TOI 560 HOMEBREW joint fit.
corner_plots/TOI562_joint_corner.png & Corner plot for TOI 562 HOMEBREW joint fit.


==> phase_folded_fits_plots.txt <==
phase_folded_fits/TOI118_cheops_pf.png & Phase-folded models and CHEOPS photometry for TOI 118. 
phase_folded_fits/TOI118_tess_pf.png & Phase-folded models and TESS photometry for TOI 118. 
phase_folded_fits/TOI198_cheops_pf.png & Phase-folded models and CHEOPS photometry for TOI 198. 
phase_folded_fits/TOI198_tess_pf.png & Phase-folded models and TESS photometry for TOI 198.
phase_folded_fits/TOI244_cheops_pf.png & Phase-folded models and CHEOPS photometry for TOI 244. 
phase_folded_fits/TOI244_tess_pf.png & Phase-folded models and TESS photometry for TOI 244.
phase_folded_fits/TOI262_cheops_pf.png & Phase-folded models and CHEOPS photometry for TOI 262. 
phase_folded_fits/TOI262_tess_pf.png & Phase-folded models and TESS photometry for TOI 2262. 
phase_folded_fits/TOI444_cheops_pf.png & Phase-folded models and CHEOPS photometry for TOI 444. 
phase_folded_fits/TOI444_tess_pf.png & Phase-folded models and TESS photometry for TOI 444. 
phase_folded_fits/TOI455_cheops_pf.png & Phase-folded models and CHEOPS photometry for TOI 455. 
phase_folded_fits/TOI455_tess_pf.png & Phase-folded models and TESS photometry for TOI 455. 
phase_folded_fits/TOI455_both_pf.png & Phase-folded models and all photometry for TOI 455.
phase_folded_fits/TOI470_cheops_pf.png & Phase-folded models and CHEOPS photometry for TOI 470. 
phase_folded_fits/TOI470_tess_pf.png & Phase-folded models and TESS photometry for TOI 470. 
phase_folded_fits/TOI518_cheops_pf.png & Phase-folded models and CHEOPS photometry for TOI 518. 
phase_folded_fits/TOI518_tess_pf.png & Phase-folded models and TESS photometry for TOI 518.
phase_folded_fits/TOI560_cheops_pf.png & Phase-folded models and CHEOPS photometry for TOI 560. 
phase_folded_fits/TOI560_tess_pf.png & Phase-folded models and TESS photometry for TOI 560.
phase_folded_fits/TOI562_cheops_pf.png & Phase-folded models and CHEOPS photometry for TOI 562. 
phase_folded_fits/TOI562_tess_pf.png & Phase-folded models and TESS photometry for TOI 562.

